Balancing Fidelity and Diversity in Diffusion Models via Symmetric Attention Decomposition: Hopfield Perspective

We characterize the pre-softmax attention matrix $\mathbf{QK^\top}$ in transformers as an associative memory matrix encoding pairwise associations between input features. By decomposing this matrix into its symmetric and skew-symmetric parts, we interpret the symmetric component as governing the structure of the energy landscape, and the skew-symmetric component as driving circulation on that landscape. Leveraging the energy formulation induced by the symmetric component, we derive Hopfield-style stability measures that quantify the stability of retrieved features. We observe meaningful correlations between Hopfield-style stability measures and the fidelity-diversity trade-offs in generation. Finally, we propose a controllable knob to modulate this trade-off by modifying the circulation of the underlying dynamics. Code is available at our GitHub (https://github.com/hyeon-cho/Attention-Symmetric-Decomposition).

==> Assets/cam_ready/qual_sdxl_figure/coat_of_arms/info.txt <==
A fancy coat of arms is on the side of a building.
IR base/skew = -1.08/0.57
CLIP base/skew = 0.177/0.219


==> Assets/cam_ready/qual_sdxl_figure/fancy_clock/info.txt <==
A fancy clock stands in the room with red carpet.
IR base/skew = -1.72/0.80
CLIP base/skew = 0.259/0.288


==> Assets/cam_ready/qual_sdxl_figure/laptop_earth/info.txt <==
A laptop with a picture of the earth on its screen while sitting on a surfboard.
IR base/skew = -1.96/-0.54
CLIP base/skew = 0.273/0.291


==> Assets/cam_ready/qual_sdxl_figure/stuffed_bears/info.txt <==
There are two stuff bears on top of an angel statue.
IR base/skew = -0.10/1.04
CLIP base/skew = 0.257/0.359

